Automatically Tailoring Static Analysis to Custom Usage Scenarios

In recent years, there has been significant progress in the development and industrial adoption of static analyzers. Such analyzers typically provide a large, if not huge, number of configurable options controlling the precision and performance of the analysis. A major hurdle in integrating static analyzers in the software-development life cycle is tuning their options to custom usage scenarios, such as a particular code base or certain resource constraints. In this paper, we propose a technique that automatically tailors a static analyzer, specifically an abstract interpreter, to the code under analysis and any given resource constraints. We implement this technique in a framework called TAILOR, which we use to perform an extensive evaluation on real-world benchmarks. Our experiments show that the configurations generated by TAILOR are vastly better than the default analysis options, vary significantly depending on the code under analysis, and most remain tailored to several subsequent code versions.

==> data/absolute-winners.dat <==
algo    x5  x4
rs	16   8
dars  13   16
sa   17   11
hc     18   13
exp       11   15


==> data/alg-avg-best-iter.dat <==
algo    x5  x4  x3
rs	20.5   19.5   0
dars  19.3   19.9   0
sa   16.4   14.9  0
hc     17.1   21.4  0 


==> data/alg-best-time.dat <==
algo    x5  x4
dars  15.7   661
rs	14.3   555.6
hc     14.9   572.7 
sa   16.1   393.5

==> data/alg-total-time.dat <==
algo    x5  x4  x3
dars  31.4   1069.9   0
rs	31.1   1001.5   0
hc     30.2   1010.9  0
sa   27.8   755.1  0

==> data/loc-diff-forward-abs.csv <==
xax,yax
0,-0.7583333333333333
2,0
3,0
4,0
5,0
6,0
9,-2.5
10,0
11,-1.6666666666666667
12,0
13,0
15,0
17,0
19,1
20,-2.5
22,-2.5
24,0
25,-4.5
27,-9
28,1
32,1.5
33,1
36,12
38,0
39,1
40,1
42,1
43,0
44,0
46,-0.5
49,0.5
51,0
53,0
54,-0.5
56,0
58,0
59,-0.5
61,0
63,0
66,-11
68,0
69,0.5
72,0.5
74,-3.2
75,0
76,0.3333333333333333
77,0
78,0.5
79,-0.5
80,0
81,0
82,0.4
83,0
84,0
86,0
87,0
88,1
90,-5.4
91,0
92,-6.5
94,-10.333333333333334
95,0
96,0
97,0
98,0
100,0
101,0
102,0
103,0
104,0
105,0
106,0
107,0
109,0
110,0
111,0
112,0
113,0
114,0
117,2
118,-0.16666666666666666
120,0
121,0
122,-0.6666666666666666
123,0
124,0
125,0
128,0
130,-8
132,0
135,0
136,0.3333333333333333
137,-13
138,0
140,0
141,1
144,0
147,-13
148,0
152,0
153,-6.5
154,0
155,-13
156,0
158,-2.75
160,-10.5
161,0
162,0
164,-2
165,0
166,-6.5
167,0
168,0
171,0
172,0
173,-0.6666666666666666
174,-2
175,0
178,1
179,0
180,1
181,0
182,0.3333333333333333
184,1
186,0.3333333333333333
187,0
189,0.5
190,0
191,0
192,0
195,0
196,0
197,0
198,1
202,0
204,0
205,0
206,-0.3333333333333333
207,0.3333333333333333
208,1
210,0
212,0
213,-8.5
216,0
217,0
218,0
219,0
220,-43.666666666666664
222,-33
223,0
224,0
225,1
227,0
228,-66.5
229,0
231,0
232,0
233,0
235,0
236,0
237,-136
238,0
240,0.5
241,0
242,-79
243,-75
244,0
246,0
248,0
250,0
251,0
252,0
253,0
254,0
255,0
256,0
257,0
260,0
261,0
262,1
263,0
264,1
265,0
266,0
267,-3.4
268,0
269,0
270,0
271,-0.6666666666666666
272,0
275,-65
277,-31.75
278,0
279,0
280,0
281,0
282,1
283,-41.75
284,-82
285,0.5
286,1
287,1
288,0
289,-43.666666666666664
290,-6.142857142857143
291,-17
292,-52.333333333333336
294,0
295,-4.333333333333333
296,-78
298,0
300,0
304,0
307,0
308,-13
310,0
311,0
312,-7.5
313,0
314,-6.5
316,-6.5
318,-6
319,0.3333333333333333
322,0
323,-0.3333333333333333
324,0
325,0
327,-0.75
328,0
329,-1.5
330,0
331,-1
332,1
334,0
335,-1.5
337,-3
338,0
339,0
340,0
343,0
345,0
346,-3
348,0
349,0
351,0
352,0
353,0
354,0
355,0
356,0
359,0
360,0
361,-0.6666666666666666
362,0
363,-0.75
364,-81
365,0
366,-0.5
367,0
368,0
369,-2.5
371,-2.5
372,-1
373,-63
374,-1.5
375,-5
376,0
377,-23.25
379,-3.6666666666666665
380,-2
381,-2
382,1
383,-5
384,0.25
385,0
386,-4.2
387,-3.5
388,0
389,0
390,-1.3333333333333333
391,-2.5
393,-0.5
394,-2.3333333333333335
395,0
399,-2.5
400,0
402,0
403,-24.5
404,1
405,-42.333333333333336
407,-4
408,1
410,0
411,0
412,-3.75
413,-51.666666666666664
414,2
415,-2
416,-0.5
417,-81
418,0
420,-1
422,-0.8
423,-100.5
426,-1
429,-1
431,-1
432,0
433,0
441,-129
445,0
446,0
449,0
451,0
454,0
458,-20
459,0
461,0
466,0
467,0
468,-18
473,1
475,0
486,-7
487,0
497,0
498,0
503,0
510,1
513,-2
514,-4
516,-4
517,1
520,0
524,-6
528,-18
530,-20
532,-18
535,-6
536,-3.75
538,0
539,0
540,-2
542,-6
544,6
546,0
547,-7
548,-3
554,-1
556,-5
563,0
565,0
566,-3
568,-3
570,-2
571,-3
573,0
579,0
584,-15.5
585,-32
587,0
589,0
592,0
596,-1.5
597,3
598,0
599,0
600,0
602,-10.666666666666666
604,0
605,0
617,-6.5
622,-7
623,-6
625,-7
626,0
628,0
631,-6
635,-7
657,0
670,-32
682,-3
689,0
690,-1.5
706,0
707,0
708,0
709,0
710,0
715,0
716,0
718,0
720,-3
726,0
728,0
729,0
737,0
767,0
777,0
791,-3.5
792,0
803,-7.666666666666667
805,0
809,0
814,0
820,0
830,0
832,0
834,0
840,0
842,0
844,0
846,0
849,-3
853,0
855,0
858,-4
864,-3
865,0
866,0
867,0
868,0
870,-5
871,-4
872,-5
876,0
880,0
882,-2.5
884,-1
887,-1
890,0
892,0
894,0
899,0
903,0
947,0
961,0
968,0
970,0
990,0
1005,0
1007,0
1010,-1.5
1011,0
1014,0
1018,0
1022,0
1024,0
1033,0
1035,0
1037,0
1038,0
1053,0
1061,0
1092,0
1099,0
1105,0
1129,-4
1135,-4
1378,-12
1771,0
1778,0.6666666666666666
1780,0.2
1782,0.6666666666666666


==> data/loc-diff-forward-abs2.csv <==
xax,yax
0,-0.13333333333333333
2,0
3,0
4,0
5,0
6,0
8,0
9,-2.5
10,-0.5
11,-3.25
13,0
15,-5
17,0
18,0
20,-1.6666666666666667
21,-10
22,0
23,0
24,0
26,0
27,-4.5
28,0
29,0
30,0
31,0
32,12
33,0
39,0
40,0
42,0
44,-1
45,-1
48,-5.333333333333333
49,0
50,0
53,-0.25
54,-0.5
56,0
59,-1
60,0
65,0
67,0
68,0
69,0
70,-2
71,0
73,0
75,0
76,-5
77,0
79,1
82,2
84,0
85,0
86,0
87,0
88,0
89,0
90,-4
92,-3
93,-5.5
94,0.5
96,0
97,0
98,0.5
99,0
100,0
101,-4.5
102,0
103,-3.5
105,0
107,0
108,-3.3333333333333335
110,-13
113,0
114,0
115,0
116,-4.333333333333333
117,-2.75
118,0
119,0
120,0
122,0
124,0
128,0
132,-16
133,0
134,0
135,0
136,0
137,0
139,0
140,0
141,0
145,0
147,0
150,0
152,0
154,0
155,0
157,0
158,-8
159,0
161,0
164,0
165,0
168,1
170,0
172,0
174,0
175,0
176,-9
181,0
182,0
185,0
187,-5.5
188,0
190,0
191,0
193,1
195,0
198,0
199,0
202,0
203,0
204,0
205,0
206,0
207,0
209,0
210,0
212,0
214,-0.3333333333333333
216,0
217,0
218,-0.5
219,2
220,0
222,-1
223,0.5
224,0
226,0
229,0.5
230,0
232,-0.5
234,0
236,-0.5
237,0
238,0
239,0
240,0
242,0
243,1
244,0.5
246,0.3333333333333333
248,0.3333333333333333
249,0
250,0.5
251,-13
253,0
254,0
256,0.5
258,0
261,0
262,-6.5
263,0
264,0
267,0
270,-4
271,0.5
272,-4.5
273,0
274,-0.5
276,-2
277,0
282,0
285,-4
286,-2
289,-1
290,0
291,-6.5
293,0
294,0
297,0
298,0
304,0
306,-6.5
308,0
309,0
310,1
312,0
313,0
315,0
316,-4.333333333333333
318,-1
320,-5
321,-17
322,0
324,0
326,0.5
327,0
328,0
329,0
335,0
336,0
338,0
339,0
340,0
341,0
342,0.25
343,0
344,-1
345,0
346,0
347,0.5
348,-131
349,0
350,0
351,0
354,0
356,0
358,0
359,1
360,0.5
361,1
362,0
363,0.5
364,0
365,0
366,0
367,0
368,0
369,0
370,0
372,0
373,0.5
374,0
375,-2.5
376,0
377,-1
378,0
379,-1.6666666666666667
380,0
381,-5
382,0
383,-2
384,0
385,-3
387,-3
388,1
389,-2.5
391,-5
393,-2
394,0
395,-3
396,0
397,-5
401,-1.5
403,0
404,0
405,0
406,-5
407,0
408,-5
409,0
412,-5
413,0
414,0
415,0
416,0
417,0
418,0.5
419,0
420,0
421,0
422,0
424,-1.6666666666666667
425,-5
426,0
427,-5
430,0
432,0
433,-2.5
434,0
435,0
438,-0.75
439,0
440,-1.5
441,0
442,0
443,0
444,1
445,-99
446,-6.5
447,-65.5
448,0
449,0
451,0
452,0
453,-13
454,0
455,-7
456,0
457,-20.2
459,0
460,0
461,-6.5
463,-6.5
464,0
465,-13
466,-0.5
467,-13
468,0
469,-17
470,-3
471,-2
473,-5
474,0
475,-2
476,0
477,-2
478,-5
479,-0.6
480,0
481,-70.5
482,-2
483,-5
484,0.6666666666666666
485,0
486,-13
489,0
490,0
491,0
492,-2.3333333333333335
493,-8.5
494,-2.5
495,0
497,0
498,-40
499,-5
500,0
501,-1
502,0
503,-13
504,-131
505,-1
506,-82
507,-1
509,0
510,0.5
512,0
513,-6.5
514,-0.5
515,-1
516,0
517,0
518,-5.333333333333333
519,-43.666666666666664
521,0
522,-3
523,0
524,-1
526,-1
527,-7
529,0
531,0
532,-1.5
533,-131
535,0
536,0
537,1
538,0
539,1
540,-1
541,0
542,-0.6666666666666666
543,-2
544,-1
545,1
547,0.5
548,-3
549,0
550,-40.5
551,0.3333333333333333
552,-3
553,0
554,-131
555,0
556,0
557,-0.25
559,0.25
560,-51.666666666666664
561,0
562,0
563,-1
564,0
567,-0.5
568,-81
569,0
571,-1
573,-0.5
575,-0.5
577,0
582,0
583,0
584,-1
585,0
586,-3.5
587,-1
589,0
590,-3
593,0
597,0
606,-6.5
608,-5
610,-5
611,-121
613,-4
615,-2
616,0
620,-85
624,0
626,-127
627,-2
632,0
633,-4
635,0
638,-5
639,0
640,-3
641,-6
643,-2
644,0
648,0
649,0
650,-7
651,2
653,-3.5
655,0
658,-6
673,0
675,0
680,-5
684,0
687,1
688,0
690,1
691,0
696,-127
697,0
698,-78
700,-3
706,-84
709,-6
711,-4
712,-78
713,-6
715,-6
721,0
723,0
725,0
726,0
727,1
731,-6
732,-5
735,-6
737,0
738,-129
746,-5
749,0
750,0
765,0
767,0
768,-6
773,1
774,0
778,0
781,1
785,0
786,0.5
791,-1
792,0
793,0
794,-2
797,0.5
799,1
802,0
804,-6.333333333333333
808,1
812,0
814,1
815,0
816,1
818,1
820,0
821,-78
822,1
823,-37
824,0
826,0
828,0
830,-2
831,1
832,0
835,-6
837,-127
839,-8.5
841,-11
843,0
845,-3.5
851,0
856,-7
859,-2
860,-7
861,1
866,-3
871,0
873,-7
879,-6
881,0
883,-1.5
885,0
887,0
889,0
893,0
897,-7
898,0
901,-10
903,-15.5
909,0
914,0
916,0
919,1
921,1
923,0
926,0
927,0
928,0
930,0
932,0
933,0
934,1
938,0
940,0
942,1
946,0
947,0
950,0
955,0
956,0
957,0
959,0
971,0
976,0
978,0
979,0
983,0
984,0
988,0
990,0
991,0
992,0.5
996,0.5
1009,1
1013,0
1023,0
1025,0
1028,0
1033,-32
1037,0
1039,0
1048,-18
1049,1
1050,0
1056,-32
1059,6
1063,1
1073,0
1077,-32
1081,0
1091,0
1093,5
1103,-3
1115,-3
1121,-3
1125,1
1129,3
1133,-3
1138,-3
1143,-2
1145,-3
1183,-3
1191,0
1199,0
1204,0
1215,0
1223,0
1229,0
1237,0
1241,0
1249,0
1251,0
1253,0
1258,0
1272,0
1287,-3
1297,-3
1311,-3
1323,0
1389,-3
1397,0
1400,0
1401,0
1403,0
1405,0
1407,0
1409,0
1411,0
1415,0
1416,0
1419,-3
1421,0
1422,0
1423,0
1436,0
1438,0
1448,0
1452,0
1456,0
1458,0
1492,0
1502,0
1506,0
1510,0
1512,0
1519,0
1596,0
1598,0
1616,-4
1625,-4
1627,0
1631,-4
1633,-1
1635,0
1637,-5
1639,0
1644,0
1647,-5
1656,0
1657,-5
1658,0
1659,0
1667,0
1671,-5
1673,0
1675,0
1676,0
1689,-1
1691,-0.5
1694,-1
1941,-12
1974,0
2615,0
2665,0
2672,0
2674,0


==> data/loc-diff-forward-orig.csv <==
xax,yax
0,-0.02993990160456293
2,0.0
3,0.0
4,0.0
5,-0.021739130434782608
6,0.0
9,-0.05319148936170213
10,0.0
11,-0.03875968992248062
12,0.0
13,0.0
15,0.0
17,0.0
19,0.013888888888888888
20,-0.052083333333333336
22,-0.052083333333333336
24,0.0
25,-0.09574468085106383
27,-0.19148936170212766
28,0.013888888888888888
32,0.02941176470588236
33,0.013888888888888888
36,0.23529411764705882
38,0.0
39,0.019230769230769232
40,0.013888888888888888
42,0.013513513513513514
43,0.0
44,-0.008316008316008325
46,-0.020000000000000004
49,0.006756756756756757
51,0.0
53,0.0
54,-0.019230769230769246
56,0.0
58,0.0
59,-0.020000000000000004
61,0
63,0.0
66,-0.2
68,0.0
69,0.006493506493506496
72,0.011363636363636354
74,-0.03232323232323232
75,0.0
76,0.007575757575757569
77,0.0
78,0.011363636363636354
79,-0.020000000000000004
80,0.0
81,0.0
82,0.009090909090909084
83,0.0
84,0.0
86,0.0
87,0.0
88,0.022727272727272707
90,-0.08197802197802198
91,0.0
92,-0.09285714285714286
94,-0.10437710437710437
95,0
96,0.0
97,0.0
98,0.0
100,0.0
101,0.0
102,0.0
103,0.0
104,0.0
105,0
106,0.0
107,0.0
109,0.0
110,0.0
111,0.0
112,0.0
113,0.0
114,0.0
117,0.041666666666666685
118,-0.0030864197530864196
120,0.0
121,0.0
122,-0.012345679012345678
123,0.0
124,0.0
125,0.0
128,0.0
130,-0.0808080808080808
132,0.0
135,0.0
136,0.007246376811594203
137,-0.41935483870967744
138,0.0
140,0.0
141,0.019230769230769232
144,0.0
147,-0.41935483870967744
148,0.0
152,0.0
153,-0.20967741935483872
154,0.0
155,-0.41935483870967744
156,0.0
158,-0.05
160,-0.28240469208211144
161,0.0
162,0.0
164,-0.6666666666666666
165,0.0
166,-0.20967741935483872
167,0.0
168,0.0
171,0.0
172,0.0
173,-0.011494252873563223
174,-0.6666666666666666
175,0.0
178,0.019230769230769218
179,0.0
180,0.014084507042253523
181,0.0
182,0.004694835680751175
184,0.014084507042253523
186,0.0047619047619047615
187,0.0
189,0.007142857142857142
190,0.0
191,0.0
192,0.0
195,0.0
196,0.0
197,0.0
198,0.019230769230769218
202,0.0
204,0.0
205,0.0
206,-0.005555555555555564
207,0.004444444444444445
208,0.013333333333333336
210,0.0
212,0.0
213,-0.27419354838709675
216,0.0
217,0.0
218,0.0
219,0.0
220,-0.11769991015274034
222,-0.0889487870619946
223,0.0
224,0.0
225,0.019230769230769218
227,0.0
228,-0.19400161436787408
229,0.0
231,0.0
232,0.0
233,0.0
235,0.0
236,0.0
237,-0.3665768194070081
238,0.0
240,0.006250000000000002
241,0.0
242,-0.21293800539083557
243,-0.20215633423180593
244,0.0
246,0.0
248,0.0
250,0.0
251,0.0
252,0.0
253,0.0
254,0.0
255,0.0
256,0.0
257,0.0
260,0.0
261,0.0
262,0.012500000000000004
263,0.0
264,0.018867924528301883
265,0.0
266,0.0
267,-0.1096774193548387
268,0.0
269,0.0
270,0.0
271,-0.017543859649122806
272,0.0
275,-0.1655183052241876
277,-0.0750668449197861
278,0.0
279,0.0
280,0.0
281,0.0
282,0.012500000000000004
283,-0.20532333534586855
284,-0.2192513368983957
285,0.006250000000000002
286,0.012500000000000004
287,0.012500000000000004
288,0.0
289,-0.11582670203359859
290,-0.19815668202764977
291,-0.5483870967741935
292,-0.3963256856994998
294,0.0
295,-0.13978494623655915
296,-0.2392638036809816
298,0.0
300,0
304,0
307,0.0
308,-0.34210526315789475
310,0.0
311,0.0
312,-0.19736842105263158
313,0.0
314,-0.17567567567567566
316,-0.17567567567567566
318,-0.16624171341152472
319,-0.002361673414304997
322,0.0
323,-0.014492753623188406
324,0.0
325,0.0
327,-0.008426966292134831
328,0.0
329,-0.016853932584269662
330,0.0
331,-0.011235955056179775
332,0.03125
334,0.0
335,-0.016853932584269662
337,-0.033707865168539325
338,0
339,0.0
340,0.0
343,0.0
345,0.0
346,-0.033707865168539325
348,0
349,0.0
351,0.0
352,0.0
353,0.0
354,0.0
355,0.0
356,-0.02702702702702703
359,0.0
360,0.0
361,-0.008333333333333333
362,0.0
363,-0.010966981132075471
364,-0.24620060790273557
365,-0.02702702702702703
366,-0.039847539847539845
367,-0.02702702702702703
368,-0.018018018018018018
369,-0.11631274131274132
371,-0.1027992277992278
372,-0.053732303732303734
373,-0.2715146299483649
374,-0.03226351351351352
375,-0.17857142857142858
376,0.0
377,-0.13543459552495699
379,-0.13095238095238096
380,-0.6666666666666666
381,-0.052751061831250515
382,0.01612903225806453
383,-0.17857142857142858
384,0.007575757575757569
385,0.0
386,-0.14608294930875576
387,-0.4226190476190476
388,0.0
389,-0.05405405405405406
390,-0.05414746543778801
391,-0.08928571428571429
393,-0.18018018018018017
394,-0.08513708513708515
395,0.0
399,-0.12982625482625482
400,0.0
402,0.0
403,-0.2803263045198529
404,0.018867924528301883
405,-0.1241446725317693
407,-0.14285714285714285
408,0.030303030303030276
410,0.0
411,0.0
412,-0.13392857142857142
413,-0.14239165852069077
414,0.03225806451612903
415,-0.6666666666666666
416,-0.01282051282051282
417,-0.2375366568914956
418,-0.004755996691480555
420,-0.016129032258064502
422,-0.020512820512820513
423,-0.29472140762463345
426,-0.02564102564102564
429,-0.02564102564102564
431,-0.02564102564102564
432,0.0
433,0.0
441,-0.3760932944606414
445,0.0
446,0.0
449,0.0
451,0.0
454,0.0
458,-0.3125
459,0.0
461,0.0
466,0.0
467,0.0
468,-0.28125
473,0.02941176470588236
475,0.0
486,-0.2413793103448276
487,0
497,0.0
498,0.0
503,0.0
510,0.02941176470588236
513,-0.06896551724137931
514,-0.13793103448275862
516,-0.13793103448275862
517,0.02941176470588236
520,0.0
524,-0.20689655172413793
528,-0.28125
530,-0.3125
532,-0.28125
535,-0.20689655172413793
536,-0.12631432863113898
538,0.0
539,0.0
540,-0.0551777921199828
542,-0.1875
544,0.1818181818181818
546,0.0
547,-0.2413793103448276
548,-0.04411764705882353
554,-0.006907308377896628
556,-0.15625
563,-0.05
565,-0.05
566,-0.04411764705882353
568,-0.04411764705882353
570,-0.029411764705882353
571,-0.04411764705882353
573,-0.075
579,-0.05
584,-0.18645833333333334
585,-0.3333333333333333
587,0.0
589,0.0
592,0.0
596,-0.022058823529411766
597,0.05263157894736842
598,0.0
599,0.0
600,-0.0375
602,-0.1111111111111111
604,0.0
605,0.0
617,-0.203125
622,-0.25
623,-0.21428571428571427
625,-0.25
626,-0.05
628,-0.05
631,-0.21428571428571427
635,-0.25
657,0.0
670,-0.3333333333333333
682,-0.04411764705882353
689,0.0
690,-0.022058823529411766
706,0.0
707,-0.05405405405405406
708,-0.02702702702702703
709,-0.05405405405405406
710,-0.018018018018018018
715,0.0
716,-0.04054054054054054
718,-0.02702702702702703
720,-0.04411764705882353
726,0.0
728,-0.05405405405405406
729,0.0
737,0.0
767,0.0
777,0.0
791,-0.08536585365853655
792,0.0
803,-0.18699186991869918
805,0.0
809,0.0
814,0.0
820,0.0
830,0.0
832,0.0
834,0.0
840,0.0
842,0.0
844,0.0
846,0.0
849,-0.04411764705882353
853,0.0
855,0.0
858,-0.057971014492753624
864,-0.043478260869565216
865,0.0
866,0.0
867,0.0
868,0.0
870,-0.07246376811594203
871,-0.1111111111111111
872,-0.07246376811594203
876,0.0
880,0.0
882,-0.036231884057971016
884,-0.014492753623188406
887,-0.014492753623188406
890,0.0
892,0.0
894,0.0
899,0.0
903,0.0
947,0.0
961,0.0
968,0.0
970,0.0
990,0.0
1005,0.0
1007,0.0
1010,-0.029411764705882353
1011,0.0
1014,0.0
1018,0.0
1022,0.0
1024,0.0
1033,0.0
1035,0.0
1037,0.0
1038,0.0
1053,0.0
1061,0.0
1092,0.0
1099,0.0
1105,0.0
1129,-0.3333333333333333
1135,-0.36363636363636365
1378,-0.36363636363636365
1771,0.0
1778,0.008130081300813006
1780,0.002631578947368421
1782,0.00888888888888889


==> data/loc-diff-forward-orig2.csv <==
xax,yax
0,-0.022884958179075827
2,0.0
3,0.0
4,0.0
5,0.0
6,0.0
8,0.0
9,-0.05813953488372093
10,-0.020000000000000004
11,-0.07048611111111111
13,0.0
15,-0.10638297872340426
17,0.0
18,0.0
20,-0.034722222222222224
21,-0.2127659574468085
22,0.0
23,0.0
24,0.0
26,0.0
27,-0.09574468085106383
28,0.0
29,0.0
30,0.0
31,0.0
32,0.23529411764705882
33,0.0
39,0.0
40,0.0
42,0.0
44,-0.03846153846153849
45,-0.04000000000000001
48,-0.05387205387205387
49,0.0
50,0.0
53,-0.010000000000000002
54,-0.019230769230769246
56,0.0
59,-0.04000000000000001
60,0.0
65,0.0
67,0.0
68,0.0
69,0.0
70,-0.05263157894736842
71,0.0
73,0.0
75,0.0
76,-0.050505050505050504
77,0.0
79,0.021276595744680847
82,0.027777777777777776
84,0.0
85,0.0
86,0.0
87,0.0
88,0.0
89,0.0
90,-0.0574002574002574
92,-0.06382978723404255
93,-0.11702127659574468
94,0.006944444444444444
96,0.0
97,0.0
98,0.006756756756756757
99,0.0
100,0.0
101,-0.1051063829787234
102,0.0
103,-0.07834962622196665
105,0.0
107,0.0
108,-0.07092198581560284
110,-0.18571428571428572
113,0.0
114,-0.013530802391878738
115,0.0
116,-0.06190476190476191
117,-0.05
118,0.0
119,0.0
120,0.0
122,0.0
124,0.0
128,0.0
132,-0.1616161616161616
133,0.0
134,-0.06382978723404255
135,0.0
136,-0.06382978723404255
137,0.0
139,0.0
140,-0.021739130434782608
141,0.0
145,0.0
147,0.0
150,0.0
152,0.0
154,0.0
155,0
157,0.0
158,-0.0808080808080808
159,0
161,0.0
164,0.0
165,-0.043478260869565216
168,0.021739130434782608
170,-0.013157894736842105
172,0.0
174,0.0
175,0.0
176,-0.19148936170212766
181,0.0
182,0.0
185,0
187,-0.1
188,0.0
190,0.0
191,0.0
193,0.018518518518518517
195,0.0
198,0.0
199,0.0
202,0.0
203,0.0
204,0.0
205,0.0
206,0.0
207,0.0
209,0.0
210,0.0
212,0.0
214,-0.006172839506172839
216,0.0
217,0.0
218,-0.009259259259259259
219,0.041666666666666685
220,0.0
222,-0.018518518518518517
223,0.006944444444444444
224,0.0
226,0.0
229,0.006944444444444444
230,0.0
232,-0.009259259259259259
234,0.0
236,-0.008620689655172417
237,0.0
238,0.0
239,0.0
240,0.0
242,0.0
243,0.014084507042253523
244,0.007042253521126762
246,0.004694835680751175
248,0.0047619047619047615
249,0.0
250,0.007142857142857142
251,-0.41935483870967744
253,0.0
254,0.0
256,0.006666666666666668
258,0.0
261,0
262,-0.20967741935483872
263,0
264,0.0
267,0.0
270,-0.07272727272727272
271,0.006666666666666668
272,-0.09574468085106383
273,0.0
274,-0.3268398268398268
276,-0.6666666666666666
277,0
282,0.0
285,-0.36363636363636365
286,-0.6666666666666666
289,-0.017241379310344834
290,0.0
291,-0.20967741935483872
293,0.0
294,0.0
297,0.0
298,0.0
304,0.0
306,-0.20967741935483872
308,0.0
309,0.0
310,0.012500000000000004
312,0.0
313,0.0
315,0.0
316,-0.13978494623655915
318,-0.01666666666666669
320,-0.17857142857142858
321,-0.5483870967741935
322,0.0
324,0.0
326,0.006250000000000002
327,0.0
328,0.0
329,0.0
335,0.0
336,0.0
338,0.0
339,0.0
340,0.0
341,0.0
342,0.003125000000000001
343,0.0
344,-0.043478260869565216
345,0.0
346,0.0
347,0.009615384615384616
348,-0.353099730458221
349,0.0
350,0.0
351,0.0
354,0.0
356,0.0
358,0.0
359,0.012500000000000004
360,0.009433962264150941
361,0.0125
362,0.0
363,0.006250000000000002
364,0.0
365,0.0
366,0.0
367,0.0
368,0.0
369,0.0
370,0.0
372,0.0
373,0.006250000000000002
374,0.0
375,-0.08928571428571429
376,0.0
377,-0.04151785714285714
378,0.0
379,-0.05952380952380953
380,0
381,-0.17857142857142858
382,0.0
383,-0.08303571428571428
384,0.0
385,-0.10714285714285714
387,-0.10714285714285714
388,0.012500000000000004
389,-0.08928571428571429
391,-0.17857142857142858
393,-0.08303571428571428
394,0.0
395,-0.10714285714285714
396,0.0
397,-0.17857142857142858
401,-0.05357142857142857
403,0.0
404,0.0
405,0.0
406,-0.17857142857142858
407,0.0
408,-0.17857142857142858
409,0.0
412,-0.17857142857142858
413,0
414,0.0
415,0.0
416,0.0
417,0.0
418,0.009433962264150941
419,0.0
420,0.0
421,0.0
422,0.0
424,-0.05952380952380953
425,-0.17857142857142858
426,0.0
427,-0.17857142857142858
430,0.0
432,0.0
433,-0.08928571428571429
434,0.0
435,0.0
438,-0.026785714285714284
439,0.0
440,-0.05357142857142857
441,0.0
442,0.0
443,0.0
444,0.01612903225806453
445,-0.2668463611859838
446,-0.20967741935483872
447,-0.1751336898395722
448,0.0
449,0.0
451,0.0
452,0.0
453,-0.41935483870967744
454,0.0
455,-0.23603020027244007
456,0.0
457,-0.18797930614729152
459,0.0
460,0.0
461,-0.20967741935483872
463,-0.20967741935483872
464,0.0
465,-0.41935483870967744
466,-0.008064516129032251
467,-0.41935483870967744
468,0.0
469,-0.5483870967741935
470,-0.08149405772495755
471,-0.025
473,-0.17857142857142858
474,0.0
475,-0.025
476,0.0
477,-0.025
478,-0.17857142857142858
479,-0.02142857142857143
480,0.0
481,-0.2725741239892183
482,-0.025
483,-0.17857142857142858
484,0.001743679163034001
485,0.0
486,-0.34210526315789475
489,0.0
490,0.0
491,0.0
492,-0.28174603174603174
493,-0.2236842105263158
494,-0.08928571428571429
495,0.0
497,0.0
498,-0.19036388140161725
499,-0.3393393393393393
500,0.0
501,-0.02564102564102564
502,0.0
503,-0.3513513513513513
504,-0.3502673796791444
505,-0.3333333333333333
506,-0.2192513368983957
507,-0.02564102564102564
509,0.0
510,0.008064516129032265
512,0.0
513,-0.17567567567567566
514,-0.008064516129032251
515,-0.3333333333333333
516,0.0
517,0.0
518,-0.15102090129273893
519,-0.11582670203359859
521,0.0
522,-0.033707865168539325
523,0.0
524,-0.011235955056179775
526,-0.011235955056179775
527,-0.2413793103448276
529,-0.013513513513513514
531,0.0
532,-0.016853932584269662
533,-0.3502673796791444
535,0.0
536,0.0
537,0.022727272727272707
538,-0.02702702702702703
539,0.022727272727272707
540,-0.026013513513513515
541,0.0
542,-0.008333333333333333
543,-0.18181818181818182
544,-0.039527027027027026
545,0.022727272727272707
547,-0.0021498771498771607
548,-0.033707865168539325
549,0.0
550,-0.13648583442476048
551,-0.01044226044226045
552,-0.033707865168539325
553,0.0
554,-0.3502673796791444
555,0.0
556,0.0
557,-0.013167013167013167
559,-0.007831695331695337
560,-0.13814616755793227
561,0.0
562,-0.02702702702702703
563,-0.02564102564102564
564,0.0
567,-0.039847539847539845
568,-0.24620060790273557
569,0.0
571,-0.02564102564102564
573,-0.01282051282051282
575,-0.01282051282051282
577,0.0
582,-0.05405405405405406
583,0.0
584,-0.02564102564102564
585,0.0
586,-0.1259063941990771
587,-0.02564102564102564
589,0.0
590,-0.07379612257661038
593,0.0
597,0.0
606,-0.18353658536585363
608,-0.12195121951219512
610,-0.1724137931034483
611,-0.3644578313253012
613,-0.36363636363636365
615,-0.18181818181818182
616,0.0
620,-0.2560240963855422
624,0.0
626,-0.3724340175953079
627,-0.18181818181818182
632,0.0
633,-0.36363636363636365
635,0.0
638,-0.1724137931034483
639,0.0
640,-0.10344827586206896
641,-0.20689655172413793
643,-0.13379073756432247
644,0.0
648,0.0
649,0.0
650,-0.2413793103448276
651,0.038461538461538464
653,-0.1206896551724138
655,0.0
658,-0.20689655172413793
673,0.0
675,0.0
680,-0.1724137931034483
684,0.0
687,0.018867924528301883
688,0.0
690,0.03125
691,0.0
696,-0.3724340175953079
697,0.0
698,-0.2287390029325513
700,-0.10344827586206896
706,-0.24633431085043989
709,-0.20689655172413793
711,-0.3333333333333333
712,-0.2287390029325513
713,-0.20689655172413793
715,-0.20689655172413793
721,0.0
723,0.0
725,0.0
726,0.0
727,0.018867924528301883
731,-0.20689655172413793
732,-0.15625
735,-0.20689655172413793
737,0.0
738,-0.3760932944606414
746,-0.15625
749,0.0
750,0.0
765,0.0
767,0.0
768,-0.1875
773,0.030303030303030276
774,-0.05
778,-0.075
781,0.030303030303030276
785,0.0
786,-0.009848484848484863
791,-0.018867924528301883
792,-0.05
793,0.0
794,-0.037735849056603765
797,-0.02788461538461539
799,0.030303030303030276
802,0.0
804,-0.09775641025641026
808,0.013333333333333336
812,0.0
814,0.01219512195121951
815,-0.025
816,0.01219512195121951
818,0.013333333333333336
820,0.0
821,-0.2287390029325513
822,0.013157894736842105
823,-0.10850439882697947
824,0.0
826,0.0
828,0.0
830,-0.05555555555555555
831,0.018867924528301883
832,0.0
835,-0.1875
837,-0.3724340175953079
839,-0.1310096153846154
841,-0.19618055555555555
843,-0.05
845,-0.14771668219944084
851,0.0
856,-0.21875
859,-0.05555555555555555
860,-0.25
861,0.030303030303030276
866,-0.10714285714285714
871,0.0
873,-0.25
879,-0.21428571428571427
881,0.0
883,-0.022058823529411766
885,0.0
887,0.0
889,0.0
893,0.0
897,-0.25
898,0.0
901,-0.15625
903,-0.16145833333333334
909,0.0
914,0.0
916,0.0
919,0.019230769230769218
921,0.02941176470588236
923,0.0
926,0.0
927,0.0
928,0.0
930,-0.05405405405405406
932,-0.05405405405405406
933,-0.05405405405405406
934,0.02941176470588236
938,0.0
940,0.0
942,0.019230769230769218
946,0.0
947,-0.02702702702702703
950,0.0
955,-0.05405405405405406
956,0.0
957,-0.02702702702702703
959,-0.02702702702702703
971,0.0
976,0.0
978,0.0
979,0.0
983,0.0
984,0.0
988,0.0
990,0.0
991,0.0
992,0.01470588235294118
996,0.01470588235294118
1009,0.030303030303030276
1013,0.0
1023,0.0
1025,0.0
1028,0.0
1033,-0.3333333333333333
1037,0.0
1039,0.0
1048,-0.28125
1049,0.030303030303030276
1050,0.0
1056,-0.3333333333333333
1059,0.1818181818181818
1063,0.030303030303030276
1073,0.0
1077,-0.3333333333333333
1081,0
1091,0.0
1093,0.08771929824561403
1103,-0.04411764705882353
1115,-0.04411764705882353
1121,-0.04411764705882353
1125,0.017543859649122806
1129,0.05263157894736842
1133,-0.04411764705882353
1138,-0.04411764705882353
1143,-0.029411764705882353
1145,-0.04411764705882353
1183,-0.04411764705882353
1191,0.0
1199,0.0
1204,0.0
1215,0.0
1223,0.0
1229,0.0
1237,0.0
1241,0.0
1249,0.0
1251,0.0
1253,0.0
1258,0.0
1272,0.0
1287,-0.04411764705882353
1297,-0.04411764705882353
1311,-0.04411764705882353
1323,0.0
1389,-0.04411764705882353
1397,0.0
1400,0.0
1401,0.0
1403,0.0
1405,0.0
1407,0.0
1409,0.0
1411,0.0
1415,0.0
1416,0.0
1419,-0.058823529411764705
1421,0.0
1422,0.0
1423,0.0
1436,0.0
1438,0.0
1448,0.0
1452,0.0
1456,0.0
1458,0.0
1492,0.0
1502,0.0
1506,0.0
1510,0.0
1512,0.0
1519,0.0
1596,0.0
1598,0.0
1616,-0.057971014492753624
1625,-0.057971014492753624
1627,0.0
1631,-0.057971014492753624
1633,-0.014492753623188406
1635,0.0
1637,-0.07246376811594203
1639,0.0
1644,0.0
1647,-0.07246376811594203
1656,0.0
1657,-0.07246376811594203
1658,0.0
1659,0.0
1667,0.0
1671,-0.07246376811594203
1673,0.0
1675,0.0
1676,0.0
1689,-0.014492753623188406
1691,-0.007246376811594203
1694,-0.014492753623188406
1941,-0.36363636363636365
1974,0.0
2615,0.0
2665,0.0
2672,0.0
2674,0.0


==> data/loc-diff-forward-rel.csv <==
xax,yax
0,-0.02815914304767116
2,0.0
3,0.0
4,0.0
5,0.0
6,0.0
9,-0.05319148936170213
10,0.0
11,-0.03875968992248062
12,0.0
13,0.0
15,0.0
17,0.0
19,0.013888888888888888
20,-0.052083333333333336
22,-0.052083333333333336
24,0.0
25,-0.09574468085106383
27,-0.19148936170212766
28,0.013888888888888888
32,0.029411764705882353
33,0.013888888888888888
36,0.23529411764705882
38,0.0
39,0.019230769230769232
40,0.013888888888888888
42,0.013513513513513514
43,0.0
44,-0.008316008316008316
46,-0.02
49,0.006756756756756757
51,0.0
53,0.0
54,-0.019230769230769232
56,0.0
58,0.0
59,-0.02
61,0
63,0.0
66,-0.2
68,0.0
69,0.006493506493506494
72,0.011363636363636364
74,-0.03232323232323232
75,0.0
76,0.007575757575757576
77,0.0
78,0.011363636363636364
79,-0.02
80,0.0
81,0.0
82,0.00909090909090909
83,0.0
84,0.0
86,0.0
87,0.0
88,0.022727272727272728
90,-0.08197802197802198
91,0.0
92,-0.09285714285714286
94,-0.10437710437710439
95,0
96,0.0
97,0.0
98,0.0
100,0.0
101,0.0
102,0.0
103,0.0
104,0.0
105,0
106,0.0
107,0.0
109,0.0
110,0.0
111,0.0
112,0.0
113,0.0
114,0.0
117,0.041666666666666664
118,-0.0030864197530864196
120,0.0
121,0.0
122,-0.012345679012345678
123,0.0
124,0.0
125,0.0
128,0.0
130,-0.08080808080808081
132,0.0
135,0.0
136,0.007246376811594203
137,-0.41935483870967744
138,0.0
140,0.0
141,0.019230769230769232
144,0.0
147,-0.41935483870967744
148,0.0
152,0.0
153,-0.20967741935483872
154,0.0
155,-0.41935483870967744
156,0.0
158,-0.05
160,-0.28240469208211144
161,0.0
162,0.0
164,-0.6666666666666666
165,0.0
166,-0.20967741935483872
167,0.0
168,0.0
171,0.0
172,0.0
173,-0.011494252873563218
174,-0.6666666666666666
175,0.0
178,0.019230769230769232
179,0.0
180,0.014084507042253521
181,0.0
182,0.004694835680751174
184,0.014084507042253521
186,0.0047619047619047615
187,0.0
189,0.007142857142857143
190,0.0
191,0.0
192,0.0
195,0.0
196,0.0
197,0.0
198,0.019230769230769232
202,0.0
204,0.0
205,0.0
206,-0.005555555555555556
207,0.0044444444444444444
208,0.013333333333333334
210,0.0
212,0.0
213,-0.27419354838709675
216,0.0
217,0.0
218,0.0
219,0.0
220,-0.11769991015274034
222,-0.0889487870619946
223,0.0
224,0.0
225,0.019230769230769232
227,0.0
228,-0.19400161436787408
229,0.0
231,0.0
232,0.0
233,0.0
235,0.0
236,0.0
237,-0.3665768194070081
238,0.0
240,0.00625
241,0.0
242,-0.21293800539083557
243,-0.20215633423180593
244,0.0
246,0.0
248,0.0
250,0.0
251,0.0
252,0.0
253,0.0
254,0.0
255,0.0
256,0.0
257,0.0
260,0.0
261,0.0
262,0.0125
263,0.0
264,0.018867924528301886
265,0.0
266,0.0
267,-0.1096774193548387
268,0.0
269,0.0
270,0.0
271,-0.017543859649122806
272,0.0
275,-0.1655183052241876
277,-0.0750668449197861
278,0.0
279,0.0
280,0.0
281,0.0
282,0.0125
283,-0.20532333534586855
284,-0.2192513368983957
285,0.00625
286,0.0125
287,0.0125
288,0.0
289,-0.11582670203359859
290,-0.19815668202764977
291,-0.5483870967741935
292,-0.3963256856994998
294,0.0
295,-0.13978494623655915
296,-0.2392638036809816
298,0.0
300,0
304,0
307,0.0
308,-0.34210526315789475
310,0.0
311,0.0
312,-0.19736842105263158
313,0.0
314,-0.17567567567567569
316,-0.17567567567567569
318,-0.16624171341152474
319,0.006410256410256411
322,0.0
323,-0.014492753623188406
324,0.0
325,0.0
327,-0.008426966292134831
328,0.0
329,-0.016853932584269662
330,0.0
331,-0.011235955056179775
332,0.03125
334,0.0
335,-0.016853932584269662
337,-0.033707865168539325
338,0
339,0.0
340,0.0
343,0.0
345,0.0
346,-0.033707865168539325
348,0
349,0.0
351,0.0
352,0.0
353,0.0
354,0.0
355,0.0
356,0
359,0.0
360,0.0
361,-0.008333333333333333
362,0.0
363,-0.010966981132075473
364,-0.24620060790273557
365,0
366,-0.01282051282051282
367,0
368,0.0
369,-0.08928571428571429
371,-0.08928571428571429
372,-0.03571428571428571
373,-0.2715146299483649
374,-0.018750000000000003
375,-0.17857142857142858
376,0.0
377,-0.13543459552495699
379,-0.13095238095238096
380,-0.6666666666666666
381,-0.052751061831250515
382,0.016129032258064516
383,-0.17857142857142858
384,0.007575757575757576
385,0.0
386,-0.14608294930875576
387,-0.4226190476190476
388,0.0
389,0
390,-0.05414746543778802
391,-0.08928571428571429
393,-0.16666666666666666
394,-0.08513708513708514
395,0.0
399,-0.08928571428571429
400,0.0
402,0.0
403,-0.2803263045198529
404,0.018867924528301886
405,-0.1241446725317693
407,-0.14285714285714285
408,0.030303030303030304
410,0.0
411,0.0
412,-0.13392857142857142
413,-0.14239165852069077
414,0.03225806451612903
415,-0.6666666666666666
416,-0.01282051282051282
417,-0.2375366568914956
418,-0.004755996691480562
420,-0.016129032258064516
422,-0.020512820512820513
423,-0.29472140762463345
426,-0.02564102564102564
429,-0.02564102564102564
431,-0.02564102564102564
432,0.0
433,0.0
441,-0.3760932944606414
445,0.0
446,0.0
449,0.0
451,0.0
454,0.0
458,-0.3125
459,0.0
461,0.0
466,0.0
467,0.0
468,-0.28125
473,0.029411764705882353
475,0.0
486,-0.2413793103448276
487,0
497,0.0
498,0.0
503,0.0
510,0.029411764705882353
513,-0.06896551724137931
514,-0.13793103448275862
516,-0.13793103448275862
517,0.029411764705882353
520,0.0
524,-0.20689655172413793
528,-0.28125
530,-0.3125
532,-0.28125
535,-0.20689655172413793
536,-0.12631432863113898
538,0.0
539,0.0
540,-0.05517779211998279
542,-0.1875
544,0.18181818181818182
546,0.0
547,-0.2413793103448276
548,-0.04411764705882353
554,-0.006907308377896614
556,-0.15625
563,0
565,0
566,-0.04411764705882353
568,-0.04411764705882353
570,-0.029411764705882353
571,-0.04411764705882353
573,0
579,0
584,-0.16145833333333334
585,-0.3333333333333333
587,0.0
589,0.0
592,0.0
596,-0.022058823529411766
597,0.05263157894736842
598,0.0
599,0.0
600,0.0
602,-0.1111111111111111
604,0.0
605,0.0
617,-0.203125
622,-0.25
623,-0.21428571428571427
625,-0.25
626,0
628,0
631,-0.21428571428571427
635,-0.25
657,0.0
670,-0.3333333333333333
682,-0.04411764705882353
689,0.0
690,-0.022058823529411766
706,0.0
707,0
708,0.0
709,0
710,0.0
715,0.0
716,0
718,0
720,-0.04411764705882353
726,0.0
728,0
729,0.0
737,0.0
767,0.0
777,0.0
791,-0.08536585365853659
792,0.0
803,-0.18699186991869918
805,0.0
809,0.0
814,0.0
820,0.0
830,0.0
832,0.0
834,0.0
840,0.0
842,0.0
844,0.0
846,0.0
849,-0.04411764705882353
853,0.0
855,0.0
858,-0.057971014492753624
864,-0.043478260869565216
865,0.0
866,0.0
867,0.0
868,0.0
870,-0.07246376811594203
871,-0.1111111111111111
872,-0.07246376811594203
876,0.0
880,0.0
882,-0.036231884057971016
884,-0.014492753623188406
887,-0.014492753623188406
890,0.0
892,0.0
894,0.0
899,0.0
903,0.0
947,0.0
961,0.0
968,0.0
970,0.0
990,0.0
1005,0.0
1007,0.0
1010,-0.029411764705882353
1011,0.0
1014,0.0
1018,0.0
1022,0.0
1024,0.0
1033,0.0
1035,0.0
1037,0.0
1038,0.0
1053,0.0
1061,0.0
1092,0.0
1099,0.0
1105,0.0
1129,-0.3333333333333333
1135,-0.36363636363636365
1378,-0.36363636363636365
1771,0.0
1778,0.008130081300813009
1780,0.002631578947368421
1782,0.008888888888888889


==> data/loc-diff-forward-rel2.csv <==
xax,yax
0,-0.022884958179075827
2,0.0
3,0.0
4,0.0
5,0.0
6,0.0
8,0.0
9,-0.05813953488372093
10,-0.02
11,-0.07048611111111111
13,0.0
15,-0.10638297872340426
17,0.0
18,0.0
20,-0.034722222222222224
21,-0.2127659574468085
22,0.0
23,0.0
24,0.0
26,0.0
27,-0.09574468085106383
28,0.0
29,0.0
30,0.0
31,0.0
32,0.23529411764705882
33,0.0
39,0.0
40,0.0
42,0.0
44,-0.038461538461538464
45,-0.04
48,-0.05387205387205388
49,0.0
50,0.0
53,-0.01
54,-0.019230769230769232
56,0.0
59,-0.04
60,0.0
65,0.0
67,0.0
68,0.0
69,0.0
70,-0.05263157894736842
71,0.0
73,0.0
75,0.0
76,-0.050505050505050504
77,0.0
79,0.02127659574468085
82,0.027777777777777776
84,0.0
85,0.0
86,0.0
87,0.0
88,0.0
89,0.0
90,-0.0574002574002574
92,-0.06382978723404255
93,-0.11702127659574468
94,0.006944444444444444
96,0.0
97,0.0
98,0.006756756756756757
99,0.0
100,0.0
101,-0.1051063829787234
102,0.0
103,-0.07834962622196665
105,0.0
107,0.0
108,-0.07092198581560284
110,-0.18571428571428572
113,0.0
114,0.00065359477124183
115,0.0
116,-0.06190476190476191
117,-0.05
118,0.0
119,0.0
120,0.0
122,0.0
124,0.0
128,0.0
132,-0.16161616161616163
133,0.0
134,0
135,0.0
136,0
137,0.0
139,0.0
140,0.0
141,0.0
145,0.0
147,0.0
150,0.0
152,0.0
154,0.0
155,0
157,0.0
158,-0.08080808080808081
159,0
161,0.0
164,0.0
165,0
168,0.021739130434782608
170,0.0
172,0.0
174,0.0
175,0.0
176,-0.19148936170212766
181,0.0
182,0.0
185,0
187,-0.1
188,0.0
190,0.0
191,0.0
193,0.018518518518518517
195,0.0
198,0.0
199,0.0
202,0.0
203,0.0
204,0.0
205,0.0
206,0.0
207,0.0
209,0.0
210,0.0
212,0.0
214,-0.006172839506172839
216,0.0
217,0.0
218,-0.009259259259259259
219,0.041666666666666664
220,0.0
222,-0.018518518518518517
223,0.006944444444444444
224,0.0
226,0.0
229,0.006944444444444444
230,0.0
232,-0.009259259259259259
234,0.0
236,-0.008620689655172414
237,0.0
238,0.0
239,0.0
240,0.0
242,0.0
243,0.014084507042253521
244,0.007042253521126761
246,0.004694835680751174
248,0.0047619047619047615
249,0.0
250,0.007142857142857143
251,-0.41935483870967744
253,0.0
254,0.0
256,0.006666666666666667
258,0.0
261,0
262,-0.20967741935483872
263,0
264,0.0
267,0.0
270,-0.07272727272727272
271,0.006666666666666667
272,-0.09574468085106383
273,0.0
274,-0.3268398268398268
276,-0.6666666666666666
277,0
282,0.0
285,-0.36363636363636365
286,-0.6666666666666666
289,-0.017241379310344827
290,0.0
291,-0.20967741935483872
293,0.0
294,0.0
297,0.0
298,0.0
304,0.0
306,-0.20967741935483872
308,0.0
309,0.0
310,0.0125
312,0.0
313,0.0
315,0.0
316,-0.13978494623655915
318,-0.016666666666666666
320,-0.17857142857142858
321,-0.5483870967741935
322,0.0
324,0.0
326,0.00625
327,0.0
328,0.0
329,0.0
335,0.0
336,0.0
338,0.0
339,0.0
340,0.0
341,0.0
342,0.003125
343,0.0
344,-0.043478260869565216
345,0.0
346,0.0
347,0.009615384615384616
348,-0.353099730458221
349,0.0
350,0.0
351,0.0
354,0.0
356,0.0
358,0.0
359,0.0125
360,0.009433962264150943
361,0.0125
362,0.0
363,0.00625
364,0.0
365,0.0
366,0.0
367,0.0
368,0.0
369,0.0
370,0.0
372,0.0
373,0.00625
374,0.0
375,-0.08928571428571429
376,0.0
377,-0.04151785714285714
378,0.0
379,-0.05952380952380953
380,0
381,-0.17857142857142858
382,0.0
383,-0.08303571428571428
384,0.0
385,-0.10714285714285714
387,-0.10714285714285714
388,0.0125
389,-0.08928571428571429
391,-0.17857142857142858
393,-0.08303571428571428
394,0.0
395,-0.10714285714285714
396,0.0
397,-0.17857142857142858
401,-0.05357142857142857
403,0.0
404,0.0
405,0.0
406,-0.17857142857142858
407,0.0
408,-0.17857142857142858
409,0.0
412,-0.17857142857142858
413,0
414,0.0
415,0.0
416,0.0
417,0.0
418,0.009433962264150943
419,0.0
420,0.0
421,0.0
422,0.0
424,-0.05952380952380953
425,-0.17857142857142858
426,0.0
427,-0.17857142857142858
430,0.0
432,0.0
433,-0.08928571428571429
434,0.0
435,0.0
438,-0.026785714285714284
439,0.0
440,-0.05357142857142857
441,0.0
442,0.0
443,0.0
444,0.016129032258064516
445,-0.2668463611859838
446,-0.20967741935483872
447,-0.1751336898395722
448,0.0
449,0.0
451,0.0
452,0.0
453,-0.41935483870967744
454,0.0
455,-0.23603020027244007
456,0.0
457,-0.18797930614729152
459,0.0
460,0.0
461,-0.20967741935483872
463,-0.20967741935483872
464,0.0
465,-0.41935483870967744
466,-0.008064516129032258
467,-0.41935483870967744
468,0.0
469,-0.5483870967741935
470,-0.08149405772495756
471,-0.025
473,-0.17857142857142858
474,0.0
475,-0.025
476,0.0
477,-0.025
478,-0.17857142857142858
479,-0.02142857142857143
480,0.0
481,-0.2725741239892183
482,-0.025
483,-0.17857142857142858
484,0.01075268817204301
485,0.0
486,-0.34210526315789475
489,0.0
490,0.0
491,0.0
492,-0.28174603174603174
493,-0.2236842105263158
494,-0.08928571428571429
495,0.0
497,0.0
498,-0.19036388140161725
499,-0.33933933933933935
500,0.0
501,-0.02564102564102564
502,0.0
503,-0.35135135135135137
504,-0.3502673796791444
505,-0.3333333333333333
506,-0.2192513368983957
507,-0.02564102564102564
509,0.0
510,0.008064516129032258
512,0.0
513,-0.17567567567567569
514,-0.008064516129032258
515,-0.3333333333333333
516,0.0
517,0.0
518,-0.15102090129273893
519,-0.11582670203359859
521,0.0
522,-0.033707865168539325
523,0.0
524,-0.011235955056179775
526,-0.011235955056179775
527,-0.2413793103448276
529,0.0
531,0.0
532,-0.016853932584269662
533,-0.3502673796791444
535,0.0
536,0.0
537,0.022727272727272728
538,0
539,0.022727272727272728
540,-0.0125
541,0.0
542,-0.008333333333333333
543,-0.18181818181818182
544,-0.0125
545,0.022727272727272728
547,0.011363636363636364
548,-0.033707865168539325
549,0.0
550,-0.13648583442476048
551,0.007575757575757576
552,-0.033707865168539325
553,0.0
554,-0.3502673796791444
555,0.0
556,0.0
557,-0.00641025641025641
559,0.005681818181818182
560,-0.13814616755793227
561,0.0
562,0.0
563,-0.02564102564102564
564,0.0
567,-0.01282051282051282
568,-0.24620060790273557
569,0.0
571,-0.02564102564102564
573,-0.01282051282051282
575,-0.01282051282051282
577,0.0
582,0
583,0.0
584,-0.02564102564102564
585,0.0
586,-0.08536585365853659
587,-0.02564102564102564
589,0.0
590,-0.07379612257661038
593,0.0
597,0.0
606,-0.15853658536585366
608,-0.12195121951219512
610,-0.1724137931034483
611,-0.3644578313253012
613,-0.36363636363636365
615,-0.18181818181818182
616,0.0
620,-0.2560240963855422
624,0.0
626,-0.3724340175953079
627,-0.18181818181818182
632,0.0
633,-0.36363636363636365
635,0.0
638,-0.1724137931034483
639,0.0
640,-0.10344827586206896
641,-0.20689655172413793
643,-0.13379073756432247
644,0.0
648,0.0
649,0.0
650,-0.2413793103448276
651,0.038461538461538464
653,-0.1206896551724138
655,0.0
658,-0.20689655172413793
673,0.0
675,0.0
680,-0.1724137931034483
684,0.0
687,0.018867924528301886
688,0.0
690,0.03125
691,0.0
696,-0.3724340175953079
697,0.0
698,-0.2287390029325513
700,-0.10344827586206896
706,-0.24633431085043989
709,-0.20689655172413793
711,-0.3333333333333333
712,-0.2287390029325513
713,-0.20689655172413793
715,-0.20689655172413793
721,0.0
723,0.0
725,0.0
726,0.0
727,0.018867924528301886
731,-0.20689655172413793
732,-0.15625
735,-0.20689655172413793
737,0.0
738,-0.3760932944606414
746,-0.15625
749,0.0
750,0.0
765,0.0
767,0.0
768,-0.1875
773,0.030303030303030304
774,0
778,0
781,0.030303030303030304
785,0.0
786,0.015151515151515152
791,-0.018867924528301886
792,0
793,0.0
794,-0.03773584905660377
797,0.009615384615384616
799,0.030303030303030304
802,0.0
804,-0.09775641025641026
808,0.013333333333333334
812,0.0
814,0.012195121951219513
815,0.0
816,0.012195121951219513
818,0.013333333333333334
820,0.0
821,-0.2287390029325513
822,0.013157894736842105
823,-0.10850439882697947
824,0.0
826,0.0
828,0.0
830,-0.05555555555555555
831,0.018867924528301886
832,0.0
835,-0.1875
837,-0.3724340175953079
839,-0.1310096153846154
841,-0.19618055555555555
843,0
845,-0.1206896551724138
851,0.0
856,-0.21875
859,-0.05555555555555555
860,-0.25
861,0.030303030303030304
866,-0.10714285714285714
871,0.0
873,-0.25
879,-0.21428571428571427
881,0.0
883,-0.022058823529411766
885,0.0
887,0.0
889,0.0
893,0.0
897,-0.25
898,0.0
901,-0.15625
903,-0.16145833333333334
909,0.0
914,0.0
916,0.0
919,0.019230769230769232
921,0.029411764705882353
923,0.0
926,0.0
927,0.0
928,0.0
930,0
932,0
933,0
934,0.029411764705882353
938,0.0
940,0.0
942,0.019230769230769232
946,0.0
947,0
950,0.0
955,0
956,0.0
957,0
959,0.0
971,0.0
976,0.0
978,0.0
979,0.0
983,0.0
984,0.0
988,0.0
990,0.0
991,0.0
992,0.014705882352941176
996,0.014705882352941176
1009,0.030303030303030304
1013,0.0
1023,0.0
1025,0.0
1028,0.0
1033,-0.3333333333333333
1037,0.0
1039,0.0
1048,-0.28125
1049,0.030303030303030304
1050,0.0
1056,-0.3333333333333333
1059,0.18181818181818182
1063,0.030303030303030304
1073,0.0
1077,-0.3333333333333333
1081,0
1091,0.0
1093,0.08771929824561403
1103,-0.04411764705882353
1115,-0.04411764705882353
1121,-0.04411764705882353
1125,0.017543859649122806
1129,0.05263157894736842
1133,-0.04411764705882353
1138,-0.04411764705882353
1143,-0.029411764705882353
1145,-0.04411764705882353
1183,-0.04411764705882353
1191,0.0
1199,0.0
1204,0.0
1215,0.0
1223,0.0
1229,0.0
1237,0.0
1241,0.0
1249,0.0
1251,0.0
1253,0.0
1258,0.0
1272,0.0
1287,-0.04411764705882353
1297,-0.04411764705882353
1311,-0.04411764705882353
1323,0.0
1389,-0.04411764705882353
1397,0.0
1400,0.0
1401,0.0
1403,0.0
1405,0.0
1407,0.0
1409,0.0
1411,0.0
1415,0.0
1416,0.0
1419,-0.058823529411764705
1421,0.0
1422,0.0
1423,0.0
1436,0.0
1438,0.0
1448,0.0
1452,0.0
1456,0.0
1458,0.0
1492,0.0
1502,0.0
1506,0.0
1510,0.0
1512,0.0
1519,0.0
1596,0.0
1598,0.0
1616,-0.057971014492753624
1625,-0.057971014492753624
1627,0.0
1631,-0.057971014492753624
1633,-0.014492753623188406
1635,0.0
1637,-0.07246376811594203
1639,0.0
1644,0.0
1647,-0.07246376811594203
1656,0.0
1657,-0.07246376811594203
1658,0.0
1659,0.0
1667,0.0
1671,-0.07246376811594203
1673,0.0
1675,0.0
1676,0.0
1689,-0.014492753623188406
1691,-0.007246376811594203
1694,-0.014492753623188406
1941,-0.36363636363636365
1974,0.0
2615,0.0
2665,0.0
2672,0.0
2674,0.0


==> data/loc-diff-forward.csv <==
xax,yax
0,-0.03314570532238629
2,-0.049536800175976045
3,0.006250000000000002
4,-0.08130081300813008
5,-0.020066889632107024
6,-0.07559779332937643
7,-0.036231884057971016
8,-0.011295648795648795
9,-0.011235955056179775
10,-0.04729729729729729
11,-0.024998133562283028
12,-0.051448914352140156
13,-0.0066011235955056174
14,0.0009916467577757854
15,0.0
16,-0.07851654175183587
17,-0.003120782726045884
18,-0.015547176837499427
19,-0.0021901709401709393
20,0.0048076923076923045
21,-0.004102564102564102
22,-0.061489982221689526
23,-0.001448969678376028
24,-0.004166666666666673
25,-0.05893918073796123
26,-0.06980994152046784
27,-0.02753968253968254
28,-0.003933566433566446
29,-0.028170144462279292
30,-0.07575757575757576
31,-0.06785714285714287
32,-0.044642857142857144
33,-0.04771062271062271
34,-0.17105263157894737
35,-0.007808148468260827
36,-0.08944658944658944
37,-0.046613873701423426
38,0.0
39,-0.10046619009928603
40,0.030303030303030276
41,-0.0062893081761006275
42,0.0
43,-0.08333333333333333
44,-0.03637178233952427
45,0.0
47,0.0
48,-0.1076388888888889
49,-0.09707125603864734
50,0.0
52,0.0
53,-0.20997536945812809
54,0.006250000000000002
55,-0.16388248847926265
56,-0.41935483870967744
58,-0.21774193548387097
59,-0.007246376811594203
60,-0.20967741935483872
62,-0.13978494623655915
63,-0.01932367149758454
64,-0.1548697270471464
65,-0.028985507246376812
67,0.0
68,-0.1270261364189258
69,-0.004310344827586209
70,-0.1713325652841782
71,-0.025070797934366153
72,-0.1494815668202765
73,0.0
74,-0.11298076923076925
75,0.0
76,-0.025
77,-0.08928571428571429
78,-0.0125
79,0.0
80,-0.03455882352941177
81,0.01470588235294118
82,0.0
83,-0.08928571428571429
84,0.0
85,-0.04084249084249084
86,-0.048905497018704565
88,0.0
89,0.0
90,0.0
91,0.0
92,0.0
93,0.0
94,0.0
95,0.0
96,0.0
97,0.0
98,-0.08928571428571429
99,0.0
100,0.0
101,0.0
102,-0.08928571428571429
103,0.0
104,-0.10714285714285714
107,0.0
108,0.0
109,-0.08928571428571429
110,0.0
112,-0.1616161616161616
113,-0.05357142857142857
114,0.0
115,-0.17857142857142858
117,-0.17857142857142858
118,0.0
119,-0.17857142857142858
121,-0.10714285714285714
122,0.0
123,-0.05357142857142857
124,-0.012222222222222223
125,-0.08261904761904762
126,-0.03425925925925926
127,-0.17857142857142858
128,0.0
129,-0.08928571428571429
131,-0.08928571428571429
132,0.0
133,-0.08928571428571429
134,-0.018518518518518517
135,-0.08928571428571429
137,0.0
138,-0.018518518518518517
139,0.02941176470588236
140,0.006410256410256406
141,-0.17615927419354838
142,0.0
143,0.01092436974789916
144,0.00011646866992778837
145,0.0
146,0.007142857142857142
147,0.0
148,0.003521126760563381
150,0.014084507042253523
151,0.0
152,0.007042253521126762
153,0.013888888888888888
154,-0.0375
155,0.0
156,0.0
157,0.0
159,0.0
160,0.0
161,0.0
162,0.0
163,-0.10344827586206896
164,0.0
165,0.006172839506172839
167,0.011039886039886036
170,0.0
172,-0.025
173,0.0
174,-0.078125
176,0.0
177,-0.08563218390804597
178,-0.17313218390804597
180,-0.0703125
181,0.0
182,0.0
183,-0.0375
184,0.0
185,0.0
186,-0.012578616352201255
187,0.006410256410256406
188,0.0
189,0.0
190,0
191,-0.05
192,0.0
193,0.0
194,-0.05172413793103448
195,-0.025
196,-0.10344827586206896
198,0.0
200,-0.20689655172413793
202,0.0
203,0.0
204,-0.41935483870967744
205,0.0
207,0.0
208,0.0
209,-0.08620689655172414
211,0.030303030303030276
214,0.0
215,0.0
216,0.015151515151515138
217,-0.41935483870967744
219,-0.10483870967741936
223,0.0
224,0.019230769230769232
225,0.0
227,0.0
229,-0.10344827586206896
230,0.0
231,0.0
232,0.0
233,0.0
234,-0.41935483870967744
239,0.0
240,-0.28125
241,0.0
242,-0.3724340175953079
243,0.0
244,-0.10850439882697947
247,0.0
248,0.0
250,0.0
251,-0.1206896551724138
256,-0.2413793103448276
258,-0.11436950146627566
259,-0.20689655172413793
260,-0.3125
261,0.0
263,0.0
265,-0.043478260869565216
266,0.0
267,0.0
268,-0.20689655172413793
269,-0.1724137931034483
271,-0.1724137931034483
272,-0.20967741935483872
274,0.0
277,-0.1880466472303207
278,0.030303030303030276
281,0.0
283,0.0
286,0.0
288,0.0045045045045045045
290,0.0
291,0.015151515151515138
293,0.013513513513513514
294,0.0
295,0.0
296,0.010101010101010091
298,0.0
299,-0.2413793103448276
300,0.006944444444444444
302,0.013888888888888895
303,0.0
304,0.006756756756756757
306,0.009259259259259259
307,-0.04411764705882353
308,0.0
311,0.0
312,0.0
313,0.0
314,0.0
317,0.0
318,0.0
320,-0.017543859649122806
321,0.0
322,0.0
326,0.0
328,0.0
330,0.0
331,0.0
332,0.0
334,0.0
336,0.0
340,0.0
342,0.0
343,-0.11436950146627566
345,0.0
350,0.0
352,0.0
357,0.0
360,0.0
362,0.0
363,-0.08108108108108109
364,0.0
367,0.0
368,0.0
369,-0.12316715542521994
371,0.0
372,0.0
373,0.0
374,0.0
375,-0.2287390029325513
377,0.0
378,0.0
379,0.0
380,0.03125
382,-0.2222222222222222
383,-0.14216269054978733
384,0.0
385,-0.10413791616353286
387,-0.013513513513513514
389,0.0
392,0.0
394,-0.6666666666666666
395,0.0
398,0.0
399,-0.04411764705882353
400,0.0
402,-0.05405405405405406
404,-0.6666666666666666
405,0.0
406,0.0
407,-0.05405405405405406
409,-0.04411764705882353
410,-0.17342342342342343
412,-0.05405405405405406
414,0.0
417,-0.3333333333333333
418,-0.013513513513513514
419,0.0
421,0.0
422,-0.05405405405405406
424,0.0
425,-0.02702702702702703
427,0.0
428,0.0
429,-0.009009009009009009
431,-0.009009009009009009
432,0.0
435,0.0
439,0.0
440,-0.02702702702702703
441,0.0
442,0.0
443,0.0
445,0.0
447,0.0
449,0.0
455,-0.2560240963855422
461,-0.3644578313253012
465,0.0
466,0.0
467,0.0
469,0.0
470,-0.12310030395136778
472,0.0
473,0.0
475,0.0
477,0.0
478,0.0
485,-0.02631578947368421
486,0.0
496,0.0
498,0.0
502,0.0
503,0.0
509,0.0
510,0
511,-0.007352941176470588
513,-0.22927807486631016
521,-0.1751336898395722
526,0.0
527,-0.1396319018404908
528,0.0
530,0.0
531,-0.1751336898395722
532,0.018867924528301883
533,0.0
536,0.0
538,0.0
540,0.0
541,0.0
542,0.0
543,0.0
544,0.0
548,-0.34748010610079577
551,-0.029411764705882353
552,0.0
553,-0.022058823529411766
554,0.0
556,0.0
558,-0.022058823529411766
559,0.0
560,0.0
562,-0.2192513368983957
563,-0.04411764705882353
564,0.0
566,0.0
567,0.018867924528301883
573,0.0
575,-0.19719251336898397
577,-0.10107816711590296
581,-0.04411764705882353
583,-0.3665768194070081
584,-0.04000000000000001
585,-0.04000000000000001
591,0.0
593,-0.022058823529411766
595,-0.04000000000000001
596,0.0
598,0.0
599,0.0
600,0.0
602,-0.21293800539083557
604,0.0
609,0.0
613,0.0
614,0.0
615,0.0
616,0.018867924528301883
621,0.0
623,-0.6666666666666666
624,-0.1951336898395722
631,0.0
633,-0.3333333333333333
634,-0.1334231805929919
635,-0.06382978723404255
636,0.0
637,-0.07272727272727272
638,-0.353099730458221
639,-0.1
640,0.0
642,0.0
644,0.0
645,0.0
653,0.0
684,0.0
695,0.0
698,0.0
722,-0.19148936170212766
727,0.0
733,-0.06666666666666667
734,0.0
736,0
737,0.0
765,0.008333333333333331
770,0.0
792,-0.2127659574468085
799,-0.021739130434782608
801,-0.1702127659574468
804,-0.021739130434782608
806,-0.1702127659574468
808,-0.23404255319148937
813,0.0
816,-0.19148936170212766
817,-0.19148936170212766
818,0
820,0
825,0.0
829,-0.06382978723404255
833,-0.06382978723404255
835,-0.0425531914893617
855,0.0
861,0.0
876,0
877,0.0
879,0
880,0.0
882,-0.09574468085106383
888,-0.2127659574468085
890,0.0
894,-0.08888888888888889
895,-0.3333333333333333
898,0
906,0.0
909,0
922,0
924,0
926,0
931,0
966,0.0
974,0.0
976,0.0
978,0.0
991,0.0
996,0.0
1008,0.0
1061,0.0
1081,0
1143,0.0
1219,0.0
1242,0.0
1250,0.0
1255,0.0
1257,0.0
1258,0.0
1262,0.0
1263,-0.36363636363636365
1270,0.0
1279,0
1281,0
1283,0
1293,0
1316,0
1331,-0.36363636363636365
1341,-0.36363636363636365
1347,0
1351,0
1356,0.0
1357,-0.18181818181818182
1359,-0.36363636363636365
1361,-0.36363636363636365
1370,0.0
1395,0.0
1399,0.0
1401,0.0
1403,0.0
1415,0.0
1419,0.0
1423,0.0
1431,-0.36363636363636365
1464,0
1493,0
1511,0
1665,0
1689,-0.36363636363636365
1974,0.0


==> data/loc-diff.csv <==
xax,yax
0,0.0
2,0.021915542532802593
3,0.006250000000000002
4,0.006756756756756757
5,0.028985507246376812
6,-0.05724081052355514
7,0.028985507246376812
8,0.0
9,0.0043859649122807015
10,-0.04658351533351533
11,-0.0016917293233082709
12,-0.028679865636387372
13,0.0018796992481203006
14,-0.0020161290322580627
15,0.003289473684210526
16,-0.036849875085169195
17,0.013513513513513514
18,0.007738677093515801
19,0.0042763157894736845
20,0.0
21,0.0
22,0.02449844523015255
23,-0.004192872117400419
24,0.005681818181818177
25,0.00625
26,-0.042971029291632636
27,-0.0004418522446094063
28,-0.002039627039627054
29,0.009407665505226478
30,0.0
31,0.015476190476190478
32,-0.07984449760765551
33,0.015460102960102964
34,-0.17105263157894737
35,0.004943968358602502
36,0.01190476190476191
37,0.01006728778467909
38,0.05263157894736842
39,-0.06842105263157895
40,0.0
41,0.0
42,-0.005747126436781612
43,0.0
44,0.008064516129032258
45,0.0
47,0.021739130434782608
48,0.0923202614379085
49,0.01932367149758454
50,0.018867924528301883
52,0.0
53,0.017241379310344834
54,-0.002370689655172415
55,-0.10483870967741936
56,-0.41935483870967744
58,-0.20161290322580644
59,0.021739130434782608
60,-0.20967741935483872
62,-0.005376344086021501
63,-0.015408962185573883
64,-0.09156327543424318
65,-0.014492753623188406
67,0.0
68,-0.09672310611589548
69,-0.004310344827586209
70,0.0
71,0.004830917874396135
72,-0.10483870967741936
73,0.0
74,-0.019230769230769246
75,0.0
76,-0.025
77,0.0
78,-0.0125
79,-0.20967741935483872
80,-0.01985294117647059
81,0.0
82,0.0
83,0.0
84,0.010869565217391304
85,0.014285714285714287
86,0.02380952380952381
88,0.0
89,0.0
90,0.019230769230769218
91,0.0
92,0.0
93,0.0
94,0.01470588235294118
95,0.0
96,0.0
97,0.0
98,0.0
99,0.009803921568627453
100,0.0
101,0.0
102,0.021739130434782608
103,0.0
104,0.0
107,0.0
108,0.018867924528301883
109,0.03571428571428572
110,0.0
112,0.0
113,0.0
114,0.0
115,0.07142857142857144
117,0.0
118,0.0
119,0.0
121,0.0
122,0.0
123,0.0
124,0.0023809523809523816
125,0.006666666666666668
126,-0.009259259259259259
127,0.0
128,0.0
129,0.0
131,0.03571428571428572
132,0.0
133,0.03571428571428572
134,0.0
135,0.0
137,0.02941176470588236
138,0.0
139,0.02941176470588236
140,0.011172161172161167
141,-0.13709677419354838
142,0.0
143,0.01092436974789916
144,0.014492753623188406
145,0.0
146,-0.004621848739495813
147,0.0
148,0.003521126760563381
150,0.014084507042253523
151,-0.009433962264150941
152,0.007042253521126762
153,0.0
154,0.0
155,0.0
156,0.0
157,0.0
159,0.0
160,0.043478260869565216
161,0.0
162,0.0
163,0.0
164,0.043478260869565216
165,0.0
167,0.011039886039886036
170,0.0
172,0.012499999999999997
173,0.013888888888888888
174,0.0
176,0.0
177,0.019827586206896546
178,0.024909420289855072
180,0.018682065217391304
181,0.0
182,0.0
183,0.012499999999999997
184,0.0
185,0.0
186,-0.012578616352201255
187,0.0
188,0.0
189,0.0
191,0.024999999999999994
192,0.009433962264150941
193,0.0
194,0.0
195,0.034433962264150936
196,0.01724137931034482
198,0.0
200,0.0
202,0.0
203,0.0
204,-0.5483870967741935
205,0.0
207,0.0
208,0.0
209,-0.19243604004449388
211,0.030303030303030276
214,0.0
215,0.0
216,0.015151515151515138
217,-0.41935483870967744
219,-0.10483870967741936
223,0.043478260869565216
224,0.0
225,0.0
227,0.0
229,0.0
230,0.0
231,0.0
232,0.0
233,0.0
234,-0.41935483870967744
239,0.0
240,0.03125
241,0.0
242,-0.3841642228739003
243,0.0
244,-0.19794721407624633
247,0.0
248,0.021739130434782608
250,0.0
251,0.0
256,0.0
258,-0.18621700879765396
259,0.0
260,0.03125
261,0.0
263,0.0
265,0.043478260869565216
266,0.0
267,0.0
268,0.0
269,0.0
271,0.03448275862068964
272,-0.20967741935483872
274,0.0
277,-0.1880466472303207
278,0.0
281,0.013513513513513514
283,0.0045045045045045045
286,0.0
288,0.0045045045045045045
290,0.0
291,0.0
293,0.013513513513513514
294,0.0
295,0.0
296,0.0
298,0.006756756756756757
299,0.0
300,0.0
302,0.004629629629629629
303,0.0
304,0.006756756756756757
306,0.004629629629629629
307,-0.01470588235294118
308,0.0
311,0.0
312,0.030303030303030276
313,0.0
314,0.013888888888888888
317,0.0
318,0.0
320,-0.02631578947368421
321,0.0
322,0.0
326,0.013888888888888888
328,0.0
330,0.0
331,0.0
332,0.0
334,0.0
336,0.0
340,0.0
342,0.0
343,-0.22140762463343108
345,0.0
350,0.0
352,0.0
357,0.0
360,0.0
362,0.0
363,0.02702702702702703
364,0.0
367,0.0
368,0.0
369,-0.12756598240469208
371,0.0
372,0.0
373,0.0
374,0.0
375,-0.3724340175953079
377,0.0
378,0.0
379,0.0
380,0.03125
382,0.0
383,-0.06332725687564397
384,0.0
385,-0.07625711574952562
387,0.014569256756756757
389,0.0
392,0.0
394,0.0
395,0.0
398,0.0
399,-0.01470588235294118
400,0.0
402,0.02702702702702703
404,0.0
405,0.0
406,0.0
407,0.0
409,-0.01470588235294118
410,0.006756756756756757
412,0.0
414,0.0
417,0.0
418,0.013513513513513514
419,0.0
421,0.0
422,0.02702702702702703
424,0.0
425,0.02702702702702703
427,0.0
428,0.0
429,0.0
431,0.009009009009009009
432,0.0
435,0.0
439,0.0
440,0.02702702702702703
441,0.0
442,0.0
443,0.0
445,0.0
447,0.0
449,0.0
455,-0.3644578313253012
461,-0.20783132530120482
465,0.0
466,0.0
467,0.0
469,0.0
470,-0.196048632218845
472,0.018867924528301896
473,0.0
475,0.0
477,0.0
478,0.0
485,0.0
486,0.018867924528301883
496,0.0
498,0.0
502,0.0
503,0.0
509,0.0
511,-0.007352941176470588
513,-0.19318181818181818
521,-0.10026737967914438
526,0.0
527,-0.18558282208588958
528,0.0
530,0.0
531,-0.10962566844919786
532,0.018867924528301883
533,0.0
536,0.0
538,0.0
540,0.0
541,0.0
542,0.0
543,0.0
544,0.0
548,-0.34748010610079577
551,-0.01470588235294118
552,0.0
553,-0.00735294117647059
554,0.0
556,0.0
558,-0.00735294117647059
559,0.0
560,0.0
562,-0.3502673796791444
563,-0.01470588235294118
564,0.0
566,0.0
567,0.018867924528301883
573,0.0
575,-0.125
577,-0.1765498652291105
581,-0.04411764705882353
583,-0.38274932614555257
584,0.0
585,0.0
591,0.0
593,-0.022058823529411766
595,-0.04000000000000001
596,0.0
598,0.0
599,0.0
600,0.0
602,-0.353099730458221
604,0.0
609,0.0
613,0.0
614,0.0
615,-0.020000000000000004
616,0.0
621,0.0
623,0.0
624,-0.12165775401069519
631,0.0
633,0.0
634,-0.1765498652291105
635,-0.007092198581560284
636,0.0
637,0.009090909090909094
638,-0.2210242587601078
639,-0.018181818181818188
640,0.0
642,0.0
644,-0.04000000000000001
645,0.0
653,0.0
684,0.0
695,0.0
698,0.0
722,0.0
727,0.0
733,-0.012121212121212125
734,0.0
736,0
737,0.0
765,0.008333333333333331
770,0.0
792,0.021276595744680854
799,0.0
801,0.0
804,0.010869565217391304
806,0.0
808,0.021276595744680854
813,0.0
816,0.0
817,0.021276595744680854
818,0
820,0
825,0.0
829,0.0
833,0.021276595744680847
835,0.021276595744680847
855,0.0
861,0.0
876,0
877,0.0
879,0
880,0.0
882,-0.010638297872340427
888,0.0
890,0.021276595744680847
894,0.0
895,0.0
898,0
906,0.0
909,0
922,0
924,0
926,0
931,0
966,0.0
974,0.0
976,0.016666666666666663
978,0.0
991,0.0
996,0.0
1008,0.0
1061,0.0
1081,0
1143,0.0
1219,0.0
1242,0.0
1250,0.0
1255,0.0
1257,0.0
1258,0.0
1262,0.0
1263,0.0
1270,0.0
1279,0
1281,0
1283,0
1293,0
1316,0
1331,0.0
1341,0.0
1347,0
1351,0
1356,0.0
1357,0.0
1359,0.0
1361,0.0
1370,0.0
1395,0.0
1399,0.0
1401,0.0
1403,0.0
1415,0.0
1419,0.0
1423,0.0
1431,0.0
1464,0
1493,0
1511,0
1665,0
1689,0.0
1974,0.0


==> data/ver-assert-compariosn.dat <==
algo    x5  x4
dars  629   953
rs	606   944
hc     567   914
sa   547   912
def       346   457


==> data/ver-assert-iter-4080-time-compariosn.dat <==
algo    x5  x4
rs	48.2   113.4
dars  59.9   88.8
sa   43.7   70.1
hc     20.7   70.3

==> data/ver-assert-iter-4080-total-time-compariosn.dat <==
algo    x5  x4
rs	202.4   376.9
dars  313   370.5
sa   242.4   379.1
hc     146.7   337.2

==> data/ver-assert-iter-4080compariosn.dat <==
algo    x5  x4
dars  19.9   43.6
rs	19.5   36.7
hc     21.4   42.3
sa   14.9   23.3

==> data/ver-assert-iter-compariosn.dat <==
algo    x5  x4
dars  953   974
rs	944   977
hc     914   944
sa   912   933
